Black Hole Mass, Host galaxy classification and AGN activity

We investigate the role of host galaxy classification and black hole mass in a heterogeneous sample of 276 mostly nearby (z<0.1) X-ray and IR selected AGN. Around 90% of Seyfert 1 AGN in bulge-dominated host galaxies (without disk contamination) span a very narrow range in the observed 12um to 2-10keV luminosity ratio (1<R_{IR/X}<7). This narrow dispersion incorporates all possible variations among AGN central engines, including accretion mechanism and efficiency, disk opening angle, orientation to sightline, covering fraction of absorbing material, patchiness of X-ray corona and measured variability. As a result, all models of X-ray and IR production in AGN are very strongly constrained. Among Seyfert 1 AGN, median X-ray and IR luminosities increase with black hole mass at >99% confidence. Using ring morphology of the host galaxy as a proxy for lack of tidal interaction, we find that AGN luminosity in host galaxies within 70Mpc is independent of host galaxy interaction for $\sim$ Gyrs, suggesting that the timescale of AGN activity due to secular evolution is much shorter than that due to tidal interactions. We find that LINER hosts have lower 12um luminosity than the median 12um luminosity of normal disk- and bulge-dominated galaxies which may represent observational evidence for past epochs of feedback that supressed star formation in LINER host galaxies. We propose that nuclear ULXs may account for the X-ray emission from LINER 2s without flat-spectrum, compact radio cores. We confirmed the robustness of our results in X-rays by comparing them with the 14-195keV 22-month BAT survey of AGN, which is all-sky and unbiased by photoelectric absorption.

==> machine_table_sample_vf.txt <==
!Col 1 =Name, Col 2=Lum. Dist(Mpc), Col 3= mean Fx(10^-11 erg/cm2/s),
!Col 4= mean Fir(Jy), Col 5=Classification (deVaucoulers 1991) & NED notes,
!Col 6=Activity classification (Veron & Veron-Cetty 2006) & NED notes. 
!In brackets is group (1) or (2) classification. Column 7=Log of black hole 
!mass estimate (solar masses). Col 7= Data references (See Table 1 text in 
!paper) 
!Group 1 AGN
!z<0.1 first

PG1404+226	437  0.01   0.03  -             NLSy1(1)  6.70 N,1
RE1034+396	184  0.10   0.13  SBa;compact   NLSy1(1)  6.81 N,1
TonS180		263  0.43   0.12  SABa          Sy1.2(1)  6.85 N,1
Akn 120		138  3.41   0.30  SAb;pec       Sy1 (1)   -    N,
Mkn 1040	66.1 2.00   0.61  SAbc;int      Sy1.0(1)  6.36 N,2
PG0804+761	443  1.01   0.15  -             Sy1.0(1)  8.24 N,1
PG1211+143	358  0.29   0.17  pec?          NLSy1(1)  7.49 N,1
Mkn 771		276  0.25   0.11  SB            Sy1.0(1)  8.56 N,1
PG1411+442	396  0.06   0.12  -             Sy1.0(1)  7.57 N,1
PG1426+015	383  0.83   0.13  compact       Sy1.0(1)  7.92 N,1

PG2130+099	266  0.46   0.19  S?	        Sy1.5(1)  7.74 N,1
NGC 3783	44.7 5.90   0.84  (R')SB(r)ab   Sy1.5(1)  6.94 N,1
Mkn 290		125  1.16   0.10  E1?	        Sy1.5(1)  -    N
Mkn 142		194  0.23   0.09  SB0/a	        NLSy1(1)  6.77 N,1
PG1244+026	210  0.24   0.09  E/S0	        NLSy1(1)  6.08 N,1
Mkn 478		347  0.43   0.12  SA?	        NLSy1(1)  7.44 N,1
ESO 103 G035	55   2.35   0.61  SA0^0;int?    Sy1  (1)  7.73 N,2
ESO 548 G081	58.6 1.90   0.25  SB(rs)a;pec?  Sy1  (1)  8.94 N,2
H1846-786	322  1.97   0.09  -	        Sy1  (1)  -    N
B0241+622	185  5.10   0.50  -	        Sy1.2(1)  -    N

Mkn 79		94.4 2.60   0.31  SBb	        Sy1.2(1)  7.89 N,1
IRASF21166+8152 366  1.39   0.07  -	        Sy1.0(1)  -    N
NGC 7679	66.2 0.53   0.51  SB0;pec       Sy1.0(1)  -    N
NGC 7469	62.7 3.00   1.54  (R')SAB(rs)a  Sy1.2(1)  6.84 N,1
NGC 6814	18.6 3.00   0.92  SAB(rs)bc     Sy1.5(1)  7.28 N,1
NGC 0863	107  2.00   0.19  SA(s)a        Sy1.2(1)  -    N
Mkn 705		127  1.20   0.17  S0?	        Sy1.2(1)  7.66 N,1
Mkn 1501	387  1.55   0.08  -	        Sy1.2(1)  -    N
NGC 7603	119  2.40   0.16  SA(rs)b;pec   Sy1.5(1)  -    N
RBS 392		283  12.7   0.07  -	        Sy1.5(1)  -    N

IRAS 09149-6206	249  1.44   0.48  -	        Sy1  (1)  -    N
ESO 323-G077	66.3 1.03   0.68  (R)SB(1)0^0   Sy1.2(1)  -    N
MCG+04-48-002	54   2.35   0.55  S	        Sy1  (1)  -    N
ESO 362-G021	238  0.90   0.09  S0/a;int      Sy1.5(1)  9.0  N,1
3C 390.3	240  2.60   0.13  -	        Sy1  (1)  8.24 N,1
3C 120		138  5.50   0.28  S0	        Sy1  (1)  7.74 N,1
3C 445		236  1.30   0.19  N	        Sy1.5(1)  -    N
3C 382		247  5.80   0.07  E?	        Sy1.0(1)  9.22 N,2
Pictor A	149  0.87   0.11  SA0^0	        Sy1.0(1)  7.60 N,2
Mkn 841		157  1.50   0.14  E	        Sy1.5(1)  8.14 N,1

MCG+8-11-11	85.8 5.90   0.64  SB0	        Sy1.5(1)  7.91 N,1
SBS 1419+480	316  1.30   0.09  -	        Sy1.5(1)  -    N
Mkn 506		182  0.90   0.08  SAB(r)a       Sy1.5(1)  -    N
NGC 4253	57.7 1.98   0.39  (R')SB(s)a    NLSy1(1)  6.29 N,1
Mkn 6		78.4 1.90   0.22  SAB0^+        Sy1.5(1)  -    N
Mkn 335		103  1.20   0.30  E/S0	        Sy1.2(1)  6.90 N,1
Mkn 618		149  0.70   0.34  SB(s)b;pec    Sy1.0(1)  -    N
Mkn 704		127  0.54   0.35  S?	        Sy1.2(1)  -    N
CTS 0084	144  2.20   0.53  -	        Sy1.5(1)  -    N
IC 0450		78.4 1.90   0.22  SAB0^+        Sy1.5(1)  -    N

NGC 3516	37.5 4.40   0.42  (R)SB0(s)0^0   Sy1.5(1)  7.36 N,1
NGC 4593	42.0 3.30   0.34  (R)SB(rs)b     Sy1.0(1)  6.91 N,1
IC 4329a	70.6 7.70   1.08  SA0+	         Sy1.2(1)  6.77 N,1
NGC 5548	74.5 4.00   0.40  (R')SA(s)0/a   Sy1.5(1)  8.03 N,1
ESO 141-G055	151  3.00   0.24  S?	         Sy1.2(1)  -    N
Mkn 509		141  5.20   0.32  Compact        Sy1.5(1)  7.86 N,1
NGC 3227	20.4 1.76   0.90  SAB(s)a;pec    Sy1.5(1)  7.64 N,1
NGC 4051	12.7 1.34   1.20  SAB(rs)bc      NLSy1(1)  5.13 N,1
NGC 4151	17.1 12.1   1.99  (R')SAB(rs)ab  Sy1.5(1)  7.13 N,1
MCG-6-30-15	35.8 4.70   0.38  E-S0		 Sy1.2(1)  6.65 N,1
     
NGC 5506	29.1 8.75   1.33  Sa;pec	 Sy1.0(1)  -    N
NGC 7314	15.4 3.64   0.27  SAB(rs)bc	 Sy1.0(1)  -    N
NGC 5273	17.5 0.67   0.12  SA0^0(s)	 Sy1.9(1)  6.51 N,1
NGC 985		180  1.00   0.21  Ring;pec	 Sy1.0(1)  8.94 N,1,9
Mkn 231		181  0.07   1.87  SA(rs)c?pec	 Sy1.0(1)  -    N
MCG-03-34-064	73.2 0.21   0.88  SB?		 Sy1.8(1)  8.28 N,2
NGC 6860	60.7 3.03   0.24  (R')SB(r)ab	 Sy1.5(1)  8.24 N,2
ESO 025-G002	122  0.13   0.07  (R)SAB(r)b	 Sy1  (1)  -    N
Mkn 705		127  1.15   0.17  S0?		 Sy1.2(1)  -    N
Mkn 486		156  0.09   0.11  SBb?		 Sy1  (1)  -    N

Mkn 304		279  0.33   0.06  -		 Sy1.0(1)  -    N
Mkn 493		133  0.31   0.09  SB(r)b	 NLSy1(1)  6.31 N,1
PG 1244+026	210  0.24   0.09  E/S0		 NLSy1(1)  6.08 N,1
Mkn 1044	65.3 0.57   0.10  SB0		 NLSy1(1)  6.34 N,1		
IRAS02366-3101	265  1.08   0.13  S(r)?		 Sy1.2(1)  7.70	N,6
PG 0844+349	279  0.38   0.13  -		 Sy1.0(1)  -	N
PG 1448+273	283  0.18   0.07  -		 NLSy1(1)  -	N 
Mkn 421		130  12.3   0.09  S?		 BL Lac(1) -	N
Mkn 501		142  16.0   0.06  E?		 BL Lac(1) -	N		

!z>0.1
PG 1545+210	1298 0.57   0.03  -		 Sy1.2(1)    -	  N
PG 1613+658	582  0.70   0.09  E?		 Sy1(1)	     8.62 N,1
PG 1626+544	602  0.30   0.04  -		 Sy1(1)	     -	  N
PHL 1092	2071 0.03   0.14  -		 NLSy1(1)    -	  N
1H0419-577	462  0.90   0.08  -		 Sy1.0(1)    8.95 N,2
3C 273		735  10.4   0.48  -		 Sy1.0,U(1)  9.00 N,2	
PG 0157+001	748  0.35   0.13  -		 Sy1.5,U(1)  7.70 N,1
PG 1100+772	1568 0.30   0.02  -		 Sy1.0(1)    -	  N
PG 1114+445	660  0.23   0.11  S?		 Sy1.0(1)    -	  N
PG 1116+215	827  0.33   0.15  E2?		 Sy1.0(1)    8.23 N,10

PG 1216+069	1690 0.12   0.06  E?		 Sy1.0(1)    -	  N
PG 1309+355	865  0.03   0.06  Sab?		 Sy1.2(1)    8.38 N,10
PG 1322+355	779  0.13   0.03  S?		 Sy1.0(1)    -	  N
PG 1402+261	761  0.19   0.07  Sab?		 Sy1.0(1)    7.29 N,1
PG 1415+451	510  0.10   0.06  -		 Sy1.0(1)    -	  N
PG 1425+267	1897 1.10   0.02  -		 Sy1.2(1)    -	  N
PG 1427+480	1057 0.11   0.02  E?		 Sy1.2(1)    -	  N
PG 1444+407	1315 0.05   0.06  E1?		 Sy1.0(1)    8.06 N,1
Mkn 876		582  0.61   0.09  E?		 Sy1(1)	     8.19 N,10
IRAS 13349+2438	483  0.28   0.63  -		 NLSy1(1)    -	  N

LB 01727	462  0.93   0.08  -		 Sy1.5(1)    -	  N
3C 66A		2377 0.30   0.05  -		 BL Lac(1)   -	  N
PKS 0235+164	5971 0.45   0.08  -		 BL Lac(1)   -	  N
PKS 2155-304	515  6.30   0.10  -		 BL Lac(1)   -	  N
PG 1302-102	1382 0.31   0.03  E4?		 Sy1.2(1)    8.58 N,10
PG 1512+370	1924 0.19   0.04  -		 Sy1.2(1)    -	  N
PG 1704+608	1928 0.21   0.05  -		 Sy1.5(1)    -	  N
PG 1001+054	745  0.01   0.01  -		 Sy1.0(1)    -	  N
PG 1543+489	2101 0.03   0.06  S?		 Sy1.0(1)    -	  N

!Group 2 AGN
PG 0050+124	258  0.74   0.53  S?		 Sy1/SB(2)	-    N
NGC 7213	21.2 3.80   0.60  SA(s)a         L1(2)	        7.99 N,1
M 87		22.5 0.18   0.30  E0-1;pec       L(2)		9.48 N,3    
NGC 1365	21.2 1.49   4.30  SB(s)b	 Sy1.8/SB(2)	6.70 N,1
NGC 3147	39.8 0.41   1.40  SA(rs)bc	 Sy2(2)		8.62 N,4 
NGC 4203	18.7 0.10   0.08  SAB0-		 L(2)		7.00 N,5 
IC 4995		65.2 0.03   0.09  SA0^0;pec?	 Sy2(2)		7.15 N,1
NGC 1097	15.2 0.17   3.0	  SB(s)b	 L/Sy2/Sy1(2)	8.08 N,6 
NGC 2992	36.6 5.1    0.68  Sa;pec	 Sy1i(2)	8.04 N,2
Mkn 18		47.6 0.16   0.14  S?Int		 Sy2(2)		7.45 N,2

ESO506-G027	110  0.50    0.15  S0?		 Sy2(2)		8.59 N,2
MCG-5-23-16	39.5 8.48    0.89  (RL)SA(l)0^0	 Sy1i(2)	-    N
NGC 4507	53.0 4.57    0.49  (R')SAB(rs)b	 Sy1h(2)	8.39 N,2
NGC 6300	15.7 4.66    1.32  SB(rs)b	 Sy2(2)		-    N
NGC 1275	70.9 15.2    1.10  cD;pec	 L/Sy1.5(2)	9.28 N,1
NGC 315		64.3 0.08    0.08  E+?		 L/Sy1(2)	9.12 N,1
NGC 3998	16.6 1.03    0.14  SA0^0(r)?	 L(2)		8.95 N,1
NGC 4278	12.8 0.22    0.15  E1-2		 L(2)		9.20 N,1
NGC 788		52.8 0.58    0.19  SA0/a?(s)	 Sy1h(2)	7.51 N,1
NGC 2110	33.2 3.40    0.35  SAB0^-	 S1i(2)		8.28 N,2 

NGC 4750	23.1 0.12    0.03  (R)SA(rs)ab	 L1(2)		-    N,5
M31		0.80 0.63    82.0  SA(s)b	 L(2)		7.57 N,1
NGC 6500	40.4 0.11    0.10  SAab?	 L(2)		8.82 N,5
UGC 05101	169  0.005   0.25  S?		 ULIRG/Sy1(2)	-    N
NGC 2841	11.1 0.02    0.59  SA(r)b	 L/Sy1(2)	8.42 N,1
MCG-01-24-012	86.6 1.75    0.08  SAB(rs)c	 Sy2(2)		7.16 N,2
NCG 17		77.1 0.03    0.37  pec;int?	 Sy2(2)		-    N
NGC 660		7.60 1.30    2.57  SB(s)a;pec	 Sy2(2)		7.35 N,1
NGC 838		49.8 0.006   0.71  SA(rs)0^0;pec SB(2)		-    N
NGC 839		50.1 0.005   0.50  S0;pec;edge	 L/Sy2(2)	-    N

NGC 1386	10.6 0.03    0.52  SB0^+(s)	 Sy1i(2)	7.24 N,1
NGC 1667	62.6 0.02    0.55  SAB(r)c	 Sy2(2)		7.88 N,1
NGC 1808	14.0 0.10    4.90  (R)SAB(s)a	 Sy2(2)`	-    N
NGC 2683	8.80 0.002   0.84  SA(rs)b	 L/Sy2(2)	7.36 N,1
NGC 2681	11.6 0.002   0.35  (R')SAB0/a(rs)L2(2)		7.75 N,1
M81		0.66 1.80    3.33  SA(s)ab	 L2(2)		7.79 N,1
NGC 3079	17.6 0.11    2.22  SB(s)c;edge	 L/Sy2(2)	6.38 N,7
NGC 3147	39.8 0.11    1.95  SA(rs)bc	 Sy2(2)		8.62 N,4 
M108		11.9 0.06    1.69  SB(s)cd;edge	 HII(2)		-    N
M66		14.8 0.08    3.58  SAB(s)b	 L/Sy2(2)	7.30 N,5

NGC 3982	17.6 0.02    0.50  SAB(r)b	 L/Sy1.9(2)	6.09 N,1
M98		2.60 0.01    0.79  SAB(s)ab	 L(2)		7.40 N,8
Mkn 417		143  0.22    0.13  Sa		 Sy2(2)		8.04 N,2
NGC 4388	39.4 2.51    1.03  SA(s)b?edge	 Sy1h(2)	-    N
M88		36.0 0.01    1.81  SA(rs)b	 Sy2(2)		7.64 N,1
NGC 4526	10.8 0.03    0.41  SAB0^0(s)	 N?(2)		-    N
NGC 4565	20.9 0.02    1.23  SA(s)b?edge	 L/Sy1.9(2)	7.56 N,1
NGC 4579	25.4 0.41    0.73  SAB(rs)b	 L/Sy1.9(2)	7.85 N,1
IC 3639		49.5 0.01    0.72  SB(rs)bc?	 Sy1h(2)	-    N
NGC4654		18.8 0.02    1.03  SAB(rs)cd	 HII(2)		-    N

NGC5033		15.2 1.03    1.46  SA(s)c	 L/Sy1.9(2)	-    N
M51a		8.76 0.03    6.66  SA(s)bc;pec	 L/HII(2)	6.90 N,1
Mkn266SW	119  0.04    0.28  pec		 Sy2/SB(2)	-    N
Mkn273		162  0.06    0.24  pec		 L/Sy2(2)	7.74 N,1
NGC6744		11.0 0.01    2.00  SAB(r)bc	 L(2)		-    N
NGC7130		63.6 0.006   0.59  Sa;pec	 L/Sy1.9(2)	-    N
NGC7418		16.3 0.02    0.47  SAB(rs)cd	 HII(2)		-    N
NGC7479		27.7 0.08    1.22  SB(s)c	 L/Sy2(2)	-    N
NGC7582		18.3 1.54    2.15  (R')SB(s)ab	 Sy1i(2)	7.75 N,1
NGC 7674	116  0.07    0.68  SA(r)bc;pec	 Sy1h(2)	7.56 N,1

IRAS01475-0740	69.7 0.08    0.31  E-S0		 Sy2(2)		-    N	
NGC1052		17.8 0.11    0.22  E4		 L2(2)		8.29 N,1
NGC2639		48.3 0.01    0.16  (R)SA(r)a?	 L(2)		7.20 N,7
NGC2655		19.5 0.07    0.18  SAB(s)0/a	 L/Sy2(2)	8.50 N,8
M84		19.1 0.01    0.18  E1		 Sy2(2)		9.20 N,1  
M104		18.8 0.10    0.71  SA(s)a;edge	 L/Sy1.9(2)	9.04 N,1
NGC4725		20.5 0.004   0.32  SAB(r)ab;pec	 Sy2(2)		-    N
NGC4941		19.8 0.08    0.18  (R)SAB(r)ab	 Sy2(2)		-    N
NGC4968		45.2 0.02    0.39  (R')SAB0^0	 Sy2(2)		-    N
NGC5347		35.1 0.03    0.31  (R')SB(rs)ab	 Sy2(2)		6.79 N,1

NGC5908		46.6 0.03    0.33  SA(s)b;edge	 N?SB?(2)	-    N	
IRAS15480-0344	129  0.04    0.19  S0		 Sy1h(2)	-    N
NGC6552		110  0.04    0.19  SB?		 Sy1h(2)	-    N
NGC6890		31.2 0.01    0.34  SA(rs)b	 Sy1.9/Sy2(2)	-    N
NGC6240		103  0.14    0.56  I0;pec	 L/Sy2(2)	9.15 N,1
IC5063		45.3 1.20    1.14  SA0^+(s)	 Sy1h(2)	7.74 N,1
NGC7172		32.1 2.20    0.51  Sa;pec;edge	 Sy2/HII(2)	8.31 N,2
IRAS04385-0828	62.6 1.80    0.43  S0		 Sy1h(2)	-    N
NGC5995		108  2.69    0.39  S(B)c	 Sy2/Sy1.9(2)	-    N
NGC262		58.2 0.36    0.31  SA(s)0/a	 Sy1h(2)	-    N

NGC3281		48.7 0.23    0.90  SA(s)ab;pec	 Sy2(2)		-    N
Mkn 176		118  0.04    0.16  Sa;pec;edge	 Sy2(2)		-    N
IC 4709		70.0 0.90    0.12  (R_1)SB(r)0^+ Sy2(2)		-    N
NGC1068		12.6 0.44    38.6  (R)SA(rs)b	 Sy2(2)		7.23 N,1
IRAS17208-0014	182  0.004   0.20  -		 L/SB(2)	-    N
NGC5643		19.3 0.13    1.53  SAB(rs)c	 Sy2(2)		-    N
CenA		11.0 25.4    17.0  S0;pec	 Sy2(2)		7.69 N,7
M94		7.30 0.01    3.90  (R)SA(r)ab	 L/Sy2(2)	7.07 N,1
NGC3367		46.8 0.02    0.50  SB(rs)c	 L/Sy(2)	7.20 N,8
NGC3486		13.5 0.01    0.46  SAB(r)c	 Sy2(2)		6.50 N,8 

NGC2342		75.7 0.03    0.64  S;pec	 HII(2)		-    N
NGC891		4.31 0.05    11.4  SA(s)b?edge	 HII(2)		-    N
Mkn1066		47.3 0.03    0.45  (R)SB(s)0^+	 Sy2(2)		7.01 N,1
Mkn1073		95.4 0.01    0.44  (R')SB(s)b	 Sy2(2)		-    N
NGC3169		21.9 0.27    1.06  SA(s)a;pec	 L/HII(2)	7.86 N,1
NGC3718		16.2 1.09    0.16  SB(s)a;pec	 L1(2)		7.93 N,1
ESO005-G004	26.4 0.11    0.60  Sb?edge	 Sy2(2)		7.89 N,2
IRAS09320+6134	169  0.005   0.25  S?		 L/Sy1(2)	-    N
M106		9.0  1.03    2.25  SAB(s)bc	 Sy2(2)		7.62 N,1
NGC5728		41.9 0.13    0.21  SAB(r)a?	 Sy1.9/HII(2)	-    N

IRAS05189-2524	181  0.65    0.80  pec		 Sy1h(2)	-    N
CygA		237  1.85    0.14  S?cD		 Sy2(2)		9.39 N,7
NGC7465		22.1 0.42    0.32  (R')SB(s)0^0	 L(2)		-    N
ESO297-G018	103  0.33    0.17  Sa;edge	 Sy2(2)		9.68 N,2
F49		84.1 1.80    0.62  Sa		 Sy1h(2)	-    N
Mkn3		56.0 2.13    0.74  S0?		 Sy1h(2)	8.65 N,1
NGC2685		13.8 0.03    0.10  (R)SB0+;pec	 Sy2(2)		-    N
NGC4395		8.0  0.92    0.22  SA(s)m?	 L/Sy1.8(2)	4-5  N,7
NGC4438		5.50 0.005   0.23  SA(s)0/a;pec	 L(2)		5.19 N,1
NGC6810		26.9 0.02    1.19  SA(s)ab;edge	 Sy2(2)		-    N

NGC3245		22.2 0.006   0.17  SA(r)0^0	 HII/L(2)	8.39 N,1
M105		17.3 0.0004  0.24  E1		 L(2)		-    N
NGC3628		16.4 0.003   2.81  Sb;pec;edge	 HII/L(2)	7.30 N,8
NGC4125		20.2 0.001   0.09  E6;pec	 L(2)		8.50 N,1
NGC4261		35.7 0.06    0.18  E2-3		 L2(2)		8.84 N,1
NGC4314		17.1 0.001   0.17  SB(rs)a	 L(2)		7.22 N,1
M100		26.1 0.03    1.81  SAB(s)bc	 L/HII(2)	6.81 N,1
NGC4457		16.9 0.003   0.33  (R)SAB(s)0/a	 L(2)		6.95 N,1
NGC4459		21.1 0.002   0.35  SA0^+(r)	 L/HII(2)	7.85 N,1
NGC4477		23.2 0.01    0.17  SB0(s)?	 Sy2(2)		-    N

M89		9.1  0.01    0.13  SAB(s)ab	 L(2)		8.57 N,1
NGC4596		30.3 0.001   0.12  SB(r)0^+	 L(2)		7.90 N,7
M63		9.7  0.004   3.63  SA(rs)bc	 L/HII(2)	-    N
NGC5746		26.8 0.02    0.14  SAB(rs)b?edge N?		-    N
NGC5846		26.2 0.002   0.01  E0-1		 L,HII(2)	8.59 N,1
NGC5866		10.2 0.001   0.31  SA0^+;edge	 HII/L/Sy(2)	7.49 N,1
NGC5879		11.5 0.005   0.25  SA(rs)bc?	 L(2)		-    N
NGC6503		3.54 0.0004  0.59  SA(s)cd	 HII/L(2)	5.53 N,1
NGC6482		53.5 0.005   0.07  E		 L(2)		8.92`N,1
NGC7331		6.7  0.002   2.47  SA(s)b	 L(2)		7.91 N,1

NGC2146		12.0 0.10    6.80  SB(s)ab;pec	 HII(2)		8.2  N,8
NGC6300		15.7 4.66    1.31  SB(rs)b	 Sy2(2)		-    N
NGC7714		33.5 0.03    0.51  SB(s)b;pec	 HII(2)		-    N
NGC3185		21.1 0.002   0.15  (R)SB(r)a	 Sy2(2)		6.06 N,1
Mkn573		67.5 0.02    0.28  (R)SAB(rs)0^+ Sy1h(2)	7.28 N,1
Mkn 1157	59.3 0.02    0.16  (R')SB0/a	 Sy1h(2)	6.83 N,1
NGC4945		11.1 0.54    18.4  SB(s)cd?edge	 Sy2(2)		6.14 N,7
Circinus	8.01 1.35    18.8  SA(s)b?	 Sy1h(2)	6.04 N,7
NGC1399		18.3 0.03    0.10  E1;pec	 Sy2(2)		9.10 N,5
M32		0.8  0.02    0.45  cE2		 LL(2)		6.40 N,5

NGC 2787	10.6 0.02    0.10  SB0^+(r)	 L1(2)		7.60 N,5
NGC 3627	14.8 0.01    2.63  SAB(s)b	 LL(2)		7.30 N,5
NGC 3675	13.8 0.006   1.2   SA(s)b	 LL(2)		7.10 N,5
NGC 4594        18.8 0.10    0.71  SA(s)a;edge	 Sy1.9/L(2)	9.0  N,5
NGC 4621	10.1 0.006   0.23  E5		 LL(2)		8.40 N,5
NGC 4697	21.8 0.001   0.29  E6		 LL(2)		8.20 N,5
3C 338		128  0.013   0.009 cD2;pec	 LL(2)		9.20 N,5
3C 449		66.8 0.074   0.008 -		 LL(2)		8.40 N,5
NGC3690B	45.3 0.217   3.90  S;pec;Pair	HII;L(2)	-    N,11
NGC4410A	107  0.165   0.11  pec;Pair	L(2)		-    N,11

NGC4636		17.5 0.060   0.20  E0-1		L1(2)		-    N,11
NGC4676A	96.0 0.013   0.11  pec;Pair	L(2)		-    N,11
NGC4676B	96.0 0.018   0.11  pec;Pair	L(2)		-    N,11
IC 1459		21.1 0.06    0.15  E3-4		L(2)		-    N,11	
NGC1142		118  0.96    0.28  Ring		Sy2(2)		9.36 N,2
NGC5283		44.1 0.15    0.09  S0?		Sy2(2)		7.60 N,2
NGC253		3.34 0.93   39.4   SAB(s)c	SB;HII;Sy2(2)	-    N,12
M82		4.55 4.70   65.0   I0;edge	SB;HII(2)	-    N	
NGC4350		21.0 0.02  0.15	SA0;edge	L(2)		7.99 N,1
NGC835		52.9 0.03   0.45 SAB(r)ab;pec	Sy2(2)		-    N,13

M51b		8.76 0.01   0.75 I0;pec		L(2)		-    N,13
M65		15.9 0.0002 0.15 SB(rs)a	L(2)		-    N,13
M87		22.5 0.18   0.24 E0-1;pec	L(2)		-    N,13
M96		1.22 18.2   0.95 SAB(rs)ab	L(2)		-    N,13
IRAS 23128-5919 188  0.03   0.30 merger;pec	U;HII;SB(2)	-    N,13
IRAS 20551-4250 180  0.02   0.24 merger;pec	U;HII;L(2)	-    N,13
Mkn266NE	119  0.05   0.28 merger;pec	L(2)		-    N,13
IRAS 15250+3609	238  0.0006 0.14 Ring		U;L(2)		-    N

!end of file
